Monotone RLC Circuits

The circuit-theoretic origins of maximal monotonicity are revisited using modern optimization algorithms for maximal monotone operators. We present an algorithm for computing the periodic behavior of an interconnection of maximal monotone systems using a fixed point iteration. The fixed point iteration may be split according to the interconnection structure of the system. In this preliminary work, the approach is demonstrated on port interconnections of maximal monotone resistors and LTI capacitors and inductors.

==> envelope_detector.csv <==
t,v,i
0,1.6483765770267889,1
0.002004008016032064,1.64930071975775,1.0125912209984567
0.004008016032064128,1.6502501013255984,1.0251804457201386
0.006012024048096192,1.6512246703696616,1.0377656782047708
0.008016032064128256,1.6522243696313927,1.0503449231250288
0.01002004008016032,1.653249136007263,1.0629161861028862
0.012024048096192385,1.6542989006010718,1.0754774740258155
0.014028056112224449,1.6553735887757584,1.0880267953627851
0.01603206412825651,1.656473120204773,1.100562160480008
0.018036072144288578,1.6575974089230887,1.1130815819563868
0.02004008016032064,1.6587463633779076,1.125583074898612
0.022044088176352707,1.6599198864791331,1.1380646572558548
0.02404809619238477,1.6611178756496607,1.1505243501340132
0.026052104208416832,1.662340222875545,1.1629601781094556
0.028056112224448898,1.6635868147561004,1.1753701695422145
0.03006012024048096,1.6648575325539818,1.1877523568885797
0.03206412825651302,1.6661522522452974,1.2001047770130446
0.03406813627254509,1.6674708445697932,1.21242547149955
0.036072144288577156,1.6688131750811617,1.224712486961982
0.03807615230460922,1.6701791041975074,1.2369638753538728
0.04008016032064128,1.6715684872520078,1.2491776942772521
0.04208416833667335,1.6729811745438106,1.2613520072906066
0.04408817635270541,1.6744170113891936,1.2734848842158923
0.04609218436873747,1.6758758381730168,1.2855744014445554
0.04809619238476954,1.677357490400503,1.2976186422425107
0.050100200400801605,1.6788617987493586,1.3096156970540305
0.052104208416833664,1.6803885891222636,1.321563663804496
0.05410821643286573,1.6819376826997499,1.3334606482019606
0.056112224448897796,1.6835088959934819,1.3453047640374827
0.05811623246492986,1.6851020408999502,1.3570941334841722
0.06012024048096192,1.6867169247545961,1.3688268873949134
0.06212424849699399,1.6883533503863646,1.3805011655987083
0.06412825651302605,1.6900111161726983,1.3921151171955968
0.06613226452905811,1.69169001609497,1.4036669008501086
0.06813627254509018,1.6933898397943534,1.4151546850831989
0.07014028056112225,1.6951103726281271,1.426576648562618
0.07214428857715431,1.696851395726406,1.4379309803916773
0.07414829659318638,1.6986126860492903,1.4492158803963566
0.07615230460921844,1.7003940164444162,1.4604295594107135
0.0781563126252505,1.702195155704899,1.4715702395605468
0.08016032064128256,1.7040158686276434,1.4826361545452695
0.08216432865731463,1.7058559160720077,1.4936255499179478
0.0841683366733467,1.7077150550187912,1.50453668336346
0.08617234468937876,1.7095930386295286,1.5153678249747307
0.08817635270541083,1.711489616306054,1.5261172575270014
0.09018036072144289,1.7134045337503128,1.536783276750087
0.09218436873747494,1.7153375330243879,1.5473641915985787
0.09418837675350701,1.717288352610703,1.557858324519953
0.09619238476953908,1.7192567274723758,1.5682640117205373
0.09819639278557114,1.7212423891136788,1.578579603429298
0.10020040080160321,1.7232450656405742,1.5888034641594024
0.10220440881763528,1.7252644818212834,1.5989339729675187
0.10420841683366733,1.7273003591468543,1.6089695237108068
0.1062124248496994,1.7293524158916849,1.6189085253015656
0.10821643286573146,1.7314203671739676,1.6287494019594928
0.11022044088176353,1.733503925016012,1.638490593461515
0.11222444889779559,1.7356027984044091,1.648130555389156
0.11422845691382766,1.73771669335,1.657667759373395
0.11623246492985972,1.73984531294761,1.667100693336983
0.11823647294589178,1.7419883574355137,1.6764278617341748
0.12024048096192384,1.7441455242545962,1.6856477857878411
0.12224448897795591,1.7463165081071765,1.6947590037239206
0.12424849699398798,1.7485010010154651,1.703760071003178
0.12625250501002003,1.750698692379623,1.7126495605502279
0.1282565130260521,1.7529092690353985,1.7214260629797908
0.13026052104208416,1.7551324153113175,1.7300881868201454
0.13226452905811623,1.7573678130854062,1.738634558733738
0.1342685370741483,1.7596151418414259,1.7470638237349192
0.13627254509018036,1.7618740787246059,1.7553746454047703
0.13827655310621242,1.7641442985968683,1.7635657061029861
0.1402805611222445,1.7664254740915237,1.771635707176781
0.14228456913827656,1.7687172756674459,1.779583369166782
0.14428857715430862,1.7710193716627163,1.787407432009883
0.1462925851703407,1.7733314283477402,1.7951066552390202
0.14829659318637275,1.7756531099778465,1.8026798181798434
0.15030060120240482,1.777984078845372,1.8101257201442467
0.1523046092184369,1.7803239953312509,1.8174431806207325
0.15430861723446893,1.7826725179561178,1.824631039461575
0.156312625250501,1.7850293034309546,1.831688157066758
0.15831663326653306,1.7873940067072913,1.8386134145646502
0.16032064128256512,1.7897662810269996,1.8454057139893991
0.1623246492985972,1.7921457779717005,1.8520639784550066
0.16432865731462926,1.7945321475118208,1.858587152326065
0.16633266533066132,1.7969250380553363,1.8649742013851225
0.1683366733466934,1.799324096496234,1.8712241129966531
0.17034068136272545,1.8017289682627364,1.8773358962676063
0.17234468937875752,1.8041392973653294,1.8833085822045057
0.1743486973947896,1.8065547264446384,1.8891412238670813
0.17635270541082165,1.8089748968191917,1.8948328965184003
0.17835671342685372,1.811399448533127,1.9003826977714797
0.18036072144288579,1.8138280204038786,1.9057897477323569
0.18236472945891782,1.8162602500698966,1.9110531891395905
0.1843687374749499,1.8186957740384502,1.9161721875001767
0.18637274549098196,1.821134227733551,1.9211459312218526
0.18837675350701402,1.8235752455440575,1.9259736317417722
0.1903807615230461,1.8260184608719965,1.9306545236515262
0.19238476953907815,1.82846350618115,1.935187864818497
0.19438877755511022,1.8309100130459552,1.9395729365035184
0.1963927855711423,1.8333576122007544,1.943809043474828
0.19839679358717435,1.835805933589437,1.9478955141182945
0.20040080160320642,1.838254606415516,1.951831700543896
0.20240480961923848,1.8407032591926673,1.9556169786884434
0.20440881763527055,1.843151519795771,1.9592507484145192
0.20641282565130262,1.8455990155124835,1.9627324336056287
0.20841683366733466,1.8480453730953645,1.9660614822575389
0.21042084168336672,1.850490218814587,1.9692373665657978
0.2124248496993988,1.852933178511249,1.9722595830094136
0.21442885771543085,1.8553738776513036,1.9751276524306862
0.21643286573146292,1.8578119413801197,1.9778411201111752
0.218436873747495,1.8602469945776865,1.9803995558437935
0.22044088176352705,1.8626786619144644,1.9828025540010144
0.22244488977955912,1.8651065679078855,1.9850497335991815
0.22444889779559118,1.8675303369795024,1.9871407383589128
0.22645290581162325,1.8699495935127777,1.989075236761586
0.22845691382765532,1.8723639619115102,1.9908529221018993
0.23046092184368738,1.8747730666588778,1.992473512536499
0.23246492985971945,1.877176532377087,1.9939367511286634
0.23446893787575152,1.8795739838876058,1.9952424058890388
0.23647294589178355,1.8819650462719566,1.9963902698124212
0.23847695390781562,1.8843493449330468,1.9973801609105755
0.24048096192384769,1.8867265056570015,1.998211922241088
0.24248496993987975,1.8890961546754736,1.9988854219322505
0.24448897795591182,1.8914579187283898,1.9994005532039663
0.24649298597194388,1.8938114251270999,1.9997572343846812
0.24849699398797595,1.8961563018178902,1.9999554089243303
0.250501002004008,1.898492177445815,1.9999950454033062
0.25250501002004005,1.9008186814188117,1.9998761375374374
0.2545090180360721,1.9031354439720465,1.9995987041789873
0.2565130260521042,1.905442096232452,1.9991627893136639
0.25851703406813625,1.9077382702834056,1.9985684620536466
0.2605210420841683,1.9100235992295056,1.9978158166266278
0.2625250501002004,1.912297717261393,1.9969049723608752
0.26452905811623245,1.9145602597205738,1.9958360736663117
0.2665330661322645,1.9168108631641936,1.99460929001162
0.2685370741482966,1.9190491654297168,1.9932248158973744
0.27054108216432865,1.9212748056994617,1.9916828708252043
0.2725450901803607,1.9234874245649447,1.989983699262992
0.2745490981963928,1.9256866640909904,1.9881275706061143
0.27655310621242485,1.927872167879559,1.9861147791347311
0.2785571142284569,1.93004358113325,1.9839456439671286
0.280561122244489,1.9322005507184374,1.9816205090091248
0.28256513026052105,1.9343427252279963,1.9791397428995448
0.2845691382765531,1.9364697550435812,1.9765037389517748
0.2865731462925852,1.9385812923974188,1.9737129150914043
0.28857715430861725,1.9406769914335757,1.9707677137899662
0.2905811623246493,1.9427565082686735,1.9676686019947849
0.2925851703406814,1.9448195010520108,1.9644160710549436
0.29458917835671344,1.9468656300250669,1.9610106366433846
0.2965931863727455,1.9488945575803547,1.9574528386751506
0.2985971943887776,1.9509059483196043,1.953743241221784
0.30060120240480964,1.9528994691112405,1.949882432421897
0.3026052104208417,1.9548747891471416,1.945871024387924
0.3046092184368738,1.9568315799986533,1.9417096531090747
0.3066132264529058,1.9587695156718445,1.9373989783505015
0.30861723446893785,1.9606882726619814,1.9329396835486952
0.3106212424849699,1.962587530007209,1.9283324757031317
0.312625250501002,1.9644669693414285,1.9235780852641797
0.31462925851703405,1.966326274946352,1.9186772660172915
0.3166332665330661,1.9681651338027373,1.9136307949634928
0.3186372745490982,1.969983235640778,1.9084394721961955
0.32064128256513025,1.9717802729896579,1.9031041207743438
0.3226452905811623,1.973555941226254,1.8976255865919252
0.3246492985971944,1.9753099386229864,1.8920047382438554
0.32665330661322645,1.9770419663948173,1.8862424668882685
0.3286573146292585,1.9787517287453884,1.8803396861052282
0.3306613226452906,1.9804389329123007,1.874297331751883
0.33266533066132264,1.9821032892115413,1.8681163618140915
0.3346693386773547,1.9837445110810465,1.8617977562545387
0.3366733466933868,1.985362315123412,1.8553425168573667
0.33867735470941884,1.9869564211477497,1.848751667069347
0.3406813627254509,1.98852655221069,1.842026251837619
0.342685370741483,1.9900724346565406,1.8351673374440167
0.34468937875751504,1.9915937981565919,1.8281760113360175
0.3466933867735471,1.9930903757475882,1.8210533819543304
0.3486973947895792,1.9945619038693536,1.8138005785571594
0.35070140280561124,1.9960081224015847,1.8064187510411647
0.3527054108216433,1.997428774699812,1.7989090697591517
0.35470941883767537,1.9988236076305297,1.7912727253345189
0.35671342685370744,2.0001923716055026,1.7835109284724886
0.3587174348697395,2.0015348206152472,1.775624909768156
0.36072144288577157,2.0028507122616954,1.7676159195113847
0.3627254509018036,2.004139807790035,1.7594852274885797
0.36472945891783565,2.0054018721197435,1.7512341227813666
0.3667334669338677,2.006636673874794,1.7428639135622177
0.3687374749498998,2.0078439854130594,1.734375926887045
0.37074148296593185,2.009023582854896,1.7257715084848018
0.3727454909819639,2.0101752461109172,1.7170520225441264
0.374749498997996,2.011298758908953,1.7082188514970533
0.37675350701402804,2.012393908820193,1.6992733957998378
0.3787575150300601,2.0134604872845188,1.6902170737109201
0.3807615230460922,2.014498289635008,1.6810513210660663
0.38276553106212424,2.0155071151216273,1.671777591050724
0.3847695390781563,2.0164867669340967,1.6623973539696282
0.3867735470941884,2.017437052223923,1.6529120970136897
0.38877755511022044,2.018357782125608,1.6433233240242084
0.3907815631262525,2.0192487717770073,1.633632555254449
0.3927855711422846,2.0201098403388587,1.6238413271286092
0.39478957915831664,2.0209408110134515,1.6139511919982281
0.3967935871743487,2.0217415110624435,1.6039637178960704
0.39879759519038077,2.022511771823813,1.5938804882875188
0.40080160320641284,2.0232514287279413,1.583703101819527
0.4028056112224449,2.0239603213128112,1.5734331720671584
0.40480961923847697,2.024638293238324,1.5630723272777653
0.40681362725450904,2.025285192299708,1.5526222101128355
0.4088176352705411,2.02590087044003,1.5420844773875566
0.41082164328657317,2.0264851837617788,1.5314607998081384
0.41282565130260523,2.027037992537526,1.520752861706927
0.4148296593186373,2.027559161219642,1.509962360775365
0.4168336673346693,2.02804855844906,1.4990910077948296
0.4188376753507014,2.0285060570630753,1.4881405263653955
0.42084168336673344,2.0289315341021674,1.4771126526325695
0.4228456913827655,2.0293248708158265,1.46600913501203
0.4248496993987976,2.02968595266738,1.4548317339124255
0.42685370741482964,2.030014669337794,1.4435822214562706
0.4288577154308617,2.030310914728446,1.4322623811989845
0.4308617234468938,2.0305745869628424,1.4208740078461166
0.43286573146292584,2.0308055883872718,1.4094189069688046
0.4348697394789579,2.0310038255703775,1.3978988947175108
0.43687374749499,2.0311692093016283,1.3863157975340794
0.43887775551102204,2.0313016545886757,1.3746714518621628
0.4408817635270541,2.0314010806535734,1.3629677038560648
0.44288577154308617,2.031467410927843,1.3512064090880382
0.44488977955911824,2.031500573046372,1.339389432254095
0.4468937875751503,2.03150049884011,1.3275186468783686
0.44889779559118237,2.0314671243275604,1.315595935016074
0.45090180360721444,2.0314003897050315,1.3036231869551171
0.4529058116232465,2.031300239335631,1.2916023009164008
0.45490981963927857,2.0311666217369835,1.2795351827528691
0.45691382765531063,2.0309994895676375,1.2674237456473443
0.4589178356713427,2.0307987996121515,1.2552699098092015
0.46092184368737477,2.030564512764819,1.243075602169928
0.46292585170340683,2.0302965940120132,1.2308427560776185
0.4649298597194389,2.029995012413127,1.2185733109904509
0.46693386773547096,2.0296597410800663,1.206269212169197
0.46893787575150303,2.0292907571552807,1.193932410368808
0.4709418837675351,2.028888041788294,1.1815648615291334
0.4729458917835671,2.028451580110697,1.1691685264648177
0.4749498997995992,2.027981361209575,1.156745370554418
0.47695390781563124,2.0274773780993343,1.144297363428809
0.4789579158316633,2.026939627691879,1.131826478658903
0.48096192384769537,2.026368110765117,1.119334693442751
0.48296593186372744,2.025762831929735,1.1068239882920698
0.4849699398797595,2.025123799594213,1.094296346718238
0.48697394789579157,2.0244510259280206,1.0817537549178222
0.48897795591182364,2.023744526822964,1.0691982014576742
0.4909819639278557,2.0230043218526097,1.056631676959655
0.49298597194388777,2.0222304342297575,1.0440561737850291
0.49498997995991983,2.0214228907618854,1.0314736857185864
0.4969939879759519,2.02058172180452,1.0188862076525385
0.49899799599198397,2.0197069612124694,1.0062957352702362
0.501002004008016,2.018798646288845,0.9937042647297646
0.503006012024048,2.017856817731812,0.9811137923474622
0.5050100200400801,2.0168815195789933,0.9685263142814139
0.5070140280561122,2.0158727991494434,0.9559438262149715
0.5090180360721442,2.014830706983122,0.9433683230403457
0.5110220440881763,2.01375529677777,0.9308017985423265
0.5130260521042084,2.0126466253231032,0.9182462450821784
0.5150300601202404,2.0115047524322205,0.9057036532817626
0.5170340681362725,2.0103297408701346,0.8931760117079308
0.5190380761523046,2.009121656279302,0.8806653065572492
0.5210420841683366,2.0078805671020503,0.8681735213410977
0.5230460921843687,2.0066065444997667,0.8557026365711917
0.5250501002004008,2.00529966226873,0.8432546294455823
0.5270541082164328,2.003959996752434,0.8308314735351829
0.5290581162324649,2.002587626750269,0.8184351384708668
0.531062124248497,2.001182633422392,0.8060675896311922
0.533066132264529,1.9997451001906215,0.7937307878308033
0.5350701402805611,1.998275112635182,0.7814266890095494
0.5370741482965932,1.9967727583871058,0.7691572439223817
0.5390781563126252,1.9952381270160862,0.7569243978300721
0.5410821643286573,1.993671309913567,0.7447300901907988
0.5430861723446894,1.9920724001708416,0.7325762543526562
0.5450901803607214,1.9904414924519034,0.7204648172471311
0.5470941883767535,1.9887786828607932,0.7083976990835994
0.5490981963927856,1.9870840688031548,0.6963768130448832
0.5511022044088176,1.9853577488416951,0.6844040649839263
0.5531062124248497,1.9835998225452252,0.6724813531216316
0.5551102204408818,1.9818103903309323,0.6606105677459053
0.5571142284569138,1.9799895532995104,0.6487935909119621
0.5591182364729459,1.9781374130627438,0.6370322961439354
0.561122244488978,1.976254071563115,0.6253285481378374
0.56312625250501,1.9743396308849697,0.6136842024659208
0.5651302605210421,1.972394193056744,0.6021011052824894
0.5671342685370742,1.9704178598437063,0.5905810930311957
0.5691382765531062,1.9684107325306444,0.5791259921538835
0.5711422845691383,1.9663729116938637,0.5677376188010157
0.5731462925851704,1.9643044969618257,0.5564177785437296
0.5751503006012024,1.962205586763694,0.5451682660875747
0.5771543086172345,1.9600762780650012,0.5339908649879703
0.5791583166332666,1.9579166660895826,0.5228873473674307
0.5811623246492986,1.9557268440268483,0.5118594736346047
0.5831663326653307,1.9535069027233947,0.5009089922051706
0.5851703406813628,1.9512569303578675,0.49003763922463506
0.5871743486973948,1.948977012097894,0.4792471382930731
0.5891783567134269,1.9466672297377972,0.46853920019186146
0.591182364729459,1.9443276613156995,0.4579155226124433
0.593186372745491,1.9419583807084906,0.4473777898871648
0.5951903807615231,1.9395594572029986,0.43692767272223454
0.5971943887775552,1.9371309550415534,0.4265668279328415
0.5991983967935872,1.9346729329399657,0.4162968981804732
0.6012024048096193,1.9321854435757486,0.40611951171248095
0.6032064128256514,1.9296685330442147,0.3960362821039296
0.6052104208416834,1.9271222402798474,0.38604880800177177
0.6072144288577155,1.9245465964400876,0.3761586728713908
0.6092184368737475,1.9219416242484018,0.36636744474555094
0.6112224448897795,1.9193073372931702,0.3566766759757919
0.6132264529058116,1.9166437392785967,0.347087902986311
0.6152304609218436,1.9139508232234301,0.33760264603037227
0.6172344689378757,1.911228570602864,0.3282224089492761
0.6192384769539078,1.9084769504284667,0.3189486789339342
0.6212424849699398,1.9056959182604598,0.30978292628908033
0.6232464929859719,1.9028854151460128,0.3007266042001624
0.625250501002004,1.9000453664765395,0.2917811485029471
0.627254509018036,1.8971756807561633,0.2829479774558742
0.6292585170340681,1.8942762482726307,0.2742284915151987
0.6312625250501002,1.8913469396609277,0.26562407311295555
0.6332665330661322,1.8883876043486736,0.25713608643778263
0.6352705410821643,1.885398068871075,0.24876587721863386
0.6372745490981964,1.8823781350416782,0.24051477251142106
0.6392785571142284,1.8793275779634535,0.23238408048861547
0.6412825651302605,1.8762461438627613,0.224375090231844
0.6432865731462926,1.8731335477264635,0.21648907152751173
0.6452905811623246,1.8699894707198372,0.20872727466548124
0.6472945891783567,1.8668135573599258,0.20109093024084823
0.6492985971943888,1.8636054124154384,0.19358124895883588
0.6513026052104208,1.8603645975002718,0.18619942144284074
0.6533066132264529,1.8570906273229832,0.17894661804566958
0.655310621242485,1.8537829655490083,0.17182398866398274
0.657314629258517,1.8504410202259716,0.1648326625559834
0.6593186372745491,1.8470641387148092,0.15797374816238108
0.6613226452905812,1.8436516020604765,0.1512483329306532
0.6633266533066132,1.8402026187254084,0.14465748314263338
0.6653306613226453,1.8367163175963062,0.1382022437454612
0.6673346693386774,1.8331917401598385,0.13188363818590865
0.6693386773547094,1.8296278317248833,0.12570266824811716
0.6713426853707415,1.8260234315473935,0.11966031389477183
0.6733466933867736,1.822377261687946,0.11375753311173165
0.6753507014028056,1.818687914400516,0.10799526175614471
0.6773547094188377,1.8149538378126213,0.10237441340807474
0.6793587174348698,1.8111733196099928,0.09689587922565623
0.6813627254509018,1.8073444683811153,0.09156052780380464
0.6833667334669339,1.8034651922054603,0.08636920503650736
0.685370741482966,1.7995331739802278,0.08132273398270873
0.687374749498998,1.7955458428689552,0.07642191473582016
0.6893787575150301,1.791500341114904,0.07166752429686851
0.6913827655310621,1.7873934852838587,0.06706031645130506
0.6933867735470942,1.7832217207730734,0.06260102164949866
0.6953907815631263,1.7789810681294271,0.05829034689092527
0.6973947895791583,1.774667059338288,0.05412897561207586
0.6993987975951904,1.7702746617443392,0.05011756757810282
0.7014028056112225,1.7657981866035297,0.046256758778216
0.7034068136272545,1.761231178379924,0.04254716132484948
0.7054108216432866,1.756566279704127,0.03898936335661529
0.7074148296593187,1.7517950652719319,0.035583928945056464
0.7094188376753507,1.746907835691363,0.03233139800521523
0.7114228456913828,1.7418933590946417,0.02923228621003371
0.7134268537074149,1.7367385437757374,0.02628708490859577
0.7154308617234469,1.7314280185009414,0.02349626104822522
0.717434869739479,1.725943587361177,0.020860257100455137
0.7194388777555111,1.720263511276881,0.018379490990875214
0.7214428857715431,1.7143615454820187,0.01605435603287142
0.7234468937875751,1.7082056262315939,0.013885220865268999
0.7254509018036072,1.7017560411735007,0.011872429393885886
0.7274549098196392,1.6949628188188366,0.0100163007370081
0.7294589178356713,1.6877618994987675,0.008317129174795657
0.7314629258517034,1.680069334339139,0.006775184102625675
0.7334669338677354,1.671772152115386,0.0053907099883802045
0.7354709418837675,1.6627132955078936,0.00416392633368845
0.7374749498997996,1.6526653060992071,0.0030950276391248366
0.7394789579158316,1.6412808730107589,0.0021841833733722282
0.7414829659318637,1.6279905184885144,0.0014315379463535338
0.7434869739478958,1.6117606601553875,0.0008372106863360207
0.7454909819639278,1.5903941175884504,0.00040129582101267047
0.7474949899799599,1.557656188028003,0.00012386246256268496
0.749498997995992,1.472105074083309,49545966939179564e-22
0.751503006012024,1.526566712020668,4459107566956444e-20
0.7535070140280561,1.5680423209969954,0.00024276561531888508
0.7555110220440882,1.589087557573402,0.0005994467960336314
0.7575150300601202,1.6028078369917589,0.0011145780677495054
0.7595190380761523,1.6127224369197157,0.0017880777589119878
0.7615230460921844,1.6203016883782504,0.002619839089424536
0.7635270541082164,1.6263018584097377,0.003609730187578708
0.7655310621242485,1.6311638074175634,0.004757594110961216
0.7675350701402806,1.6351672223346783,0.0060632488713366905
0.7695390781563126,1.638500764365657,0.0075264874635009305
0.7715430861723447,1.64129777135639,0.009147077898100764
0.7735470941883767,1.643656008485018,0.01092476323841407
0.7755511022044088,1.6456493225630073,0.012859261641087194
0.7775551102204409,1.6473348826123462,0.014950266400818424
0.779559118236473,1.6487578721133087,0.01719744599898554
0.781563126252505,1.6499546387611421,0.01960044415620643
0.7835671342685371,1.6509548728460437,0.022158879888824812
0.7855711422845691,1.6517831529446387,0.02487234756931367
0.7875751503006012,1.6524600673738665,0.02774041699058638
0.7895791583166333,1.6530030438876575,0.030762633434202158
0.7915831663326653,1.6534269742094265,0.03393851774246104
0.7935871743486974,1.6537446914173886,0.037267566394371454
0.7955911823647295,1.6539673399175694,0.04074925158548093
0.7975951903807615,1.6541046657585998,0.04438302131155658
0.7995991983967936,1.6541652470201593,0.04816829945610379
0.8016032064128257,1.6541566785299855,0.052104485881705354
0.8036072144288577,1.6540857213587943,0.0561909565251717
0.8056112224448898,1.6539584248554164,0.06042706349648164
0.8076152304609219,1.6537802270592077,0.06481213518150275
0.8096192384769539,1.65355603792865,0.06934547634847377
0.811623246492986,1.6532903087970143,0.07402636825822806
0.8136272545090181,1.6529870907013378,0.07885406877814705
0.8156312625250501,1.6526500836561686,0.0838278124998233
0.8176352705410822,1.652282678507147,0.08894681086040945
0.8196392785571143,1.6518879926651024,0.0942102522676429
0.8216432865731463,1.6514689007629004,0.09961730222852017
0.8236472945891784,1.651028061075908,0.10516710348159986
0.8256513026052105,1.650567938388842,0.1108587761329185
0.8276553106212425,1.650090823866756,0.1166914177954943
0.8296593186372746,1.6495988523884015,0.122664103732394
0.8316633266533067,1.6490940177204712,0.12877588700334663
0.8336673346693386,1.6485781858469748,0.13502579861487718
0.8356713426853707,1.6480531067159134,0.14141284767393492
0.8376753507014028,1.6475204246229649,0.1479360215449934
0.8396793587174348,1.6469816874171386,0.15459428601060055
0.8416833667334669,1.6464383546847154,0.16138658543534945
0.843687374749499,1.6458918050441471,0.16831184293324186
0.845691382765531,1.645343342664904,0.17536896053842455
0.8476953907815631,1.6447942031068867,0.1825568193792675
0.8496993987975952,1.6442455585632614,0.18987427985575278
0.8517034068136272,1.6436985225780507,0.1973201818201562
0.8537074148296593,1.6431541543000519,0.20489334476097965
0.8557114228456913,1.6426134623264192,0.2125925679901166
0.8577154308617234,1.6420774081822198,0.22041663083321772
0.8597194388777555,1.6415469094763062,0.22836429282321902
0.8617234468937875,1.6410228427687361,0.23643429389701331
0.8637274549098196,1.6405060461805792,0.2446253545952295
0.8657314629258517,1.6399973217731842,0.2529361762650808
0.8677354709418837,1.639497437720729,0.2613654412662615
0.8697394789579158,1.639007130297053,0.26991181317985413
0.8717434869739479,1.6385271056953412,0.27857393702020894
0.87374749498998,1.6380580416970973,0.2873504394497717
0.875751503006012,1.6376005892050072,0.2962399289968217
0.8777555110220441,1.637155373652663,0.30524099627607926
0.8797595190380761,1.6367229963027219,0.3143522142121584
0.8817635270541082,1.636304035443816,0.323572138265825
0.8837675350701403,1.635899047495452,0.33289930666301704
0.8857715430861723,1.6355085680291714,0.3423322406266045
0.8877755511022044,1.635133112713398,0.3518694446108438
0.8897795591182365,1.6347731781886412,0.36150940653848496
0.8917835671342685,1.6344292428790745,0.37125059804050686
0.8937875751503006,1.6341017677458942,0.3810914746984341
0.8957915831663327,1.6337911969873666,0.3910304762891934
0.8977955911823647,1.63349795868998,0.40106602703248107
0.8997995991983968,1.633222465434716,0.41119653584059745
0.9018036072144289,1.6329651148620736,0.4214203965707023
0.9038076152304609,1.6327262901991513,0.43173598827946236
0.905811623246493,1.6325063607517898,0.4421416754800469
0.9078156312625251,1.632305682364509,0.45263580840142137
0.9098196392785571,1.6321245978507326,0.4632167232499128
0.9118236472945892,1.6319634373955796,0.47388274247299855
0.9138276553106213,1.6318225189332969,0.4846321750252697
0.9158316633266533,1.6317021485012404,0.49546331663654
0.9178356713426854,1.631602620572147,0.5063744500820522
0.9198396793587175,1.6315242183662906,0.51736384545473
0.9218436873747495,1.631467214144996,0.5284297604394531
0.9238476953907816,1.6314318694868533,0.5395704405892867
0.9258517034068137,1.6314184355478734,0.5507841196036432
0.9278557114228457,1.631427153306728,0.5620690196083227
0.9298597194388778,1.6314582537961213,0.5734233514373823
0.9318637274549099,1.631511958321269,0.5848453149168009
0.9338677354709419,1.6315884786663748,0.5963330991498912
0.935871743486974,1.6316880172899353,0.6078848828044036
0.9378757515030061,1.6318107675096383,0.6194988344012915
0.9398797595190381,1.6319569136775607,0.6311731126050866
0.9418837675350702,1.6321266313463267,0.6429058665158283
0.9438877755511023,1.6323200874268295,0.6546952359625172
0.9458917835671342,1.6325374403380877,0.6665393517980385
0.9478957915831663,1.6327788401497538,0.6784363361955035
0.9498997995991983,1.63304442871777,0.6903843029459692
0.9519038076152304,1.633334339813619,0.7023813577574887
0.9539078156312625,1.6336486992475954,0.7144255985554442
0.9559118236472945,1.6339876249864904,0.7265151157841075
0.9579158316633266,1.6343512272660563,0.7386479927093927
0.9599198396793587,1.6347396086985926,0.7508223057227474
0.9619238476953907,1.635152864375979,0.7630361246461271
0.9639278557114228,1.6355910819684447,0.7752875130380172
0.9659318637274549,1.6360543418193632,0.7875745285004498
0.9679358717434869,1.6365427170363285,0.7998952229869546
0.969939879759519,1.6370562735787597,0.8122476431114197
0.9719438877755511,1.6375950703422681,0.8246298304577854
0.9739478957915831,1.6381591592399944,0.8370398218905435
0.9759519038076152,1.6387485852811297,0.8494756498659862
0.9779559118236473,1.6393633866468003,0.861935342744145
0.9799599198396793,1.6400035947635068,0.8744169251013872
0.9819639278557114,1.6406692343742773,0.8869184180436127
0.9839679358717435,1.6413603236077023,0.899437839519992
0.9859719438877755,1.6420768740449958,0.9119732046372142
0.9879759519038076,1.642818890785229,0.9245225259741842
0.9899799599198397,1.6435863725088726,0.9370838138971138
0.9919839679358717,1.6443793115397682,0.9496550768749706
0.9939879759519038,1.64519769390566,0.9622343217952288
0.9959919839679359,1.6460414993973924,0.9748195542798614
0.9979959919839679,1.6469107016268894,0.9874087790015428
1,1.6478052680840132,0.9999999999999998


==> envelope_detector_inverse.csv <==
t,v,i
0,0,0.0009059087037135752
0.002004008016032064,0.01259122099845663,0.0009041105825640598
0.004008016032064128,0.025180445720138524,0.000902316050478684
0.006012024048096192,0.037765678204770906,0.0009005251002936471
0.008016032064128256,0.05034492312502874,0.0008987377248594475
0.01002004008016032,0.06291618610288617,0.0008969539170408541
0.012024048096192385,0.07547747402581544,0.0008951736697168777
0.014028056112224449,0.08802679536278515,0.0008933969757807427
0.01603206412825651,0.1005621604800079,0.0008916238281398587
0.018036072144288578,0.1130815819563869,0.0008898542197157921
0.02004008016032064,0.125583074898612,0.0008880881434442379
0.022044088176352707,0.13806465725585484,0.0008863255922749915
0.02404809619238477,0.15052435013401333,0.0008845665591719207
0.026052104208416832,0.1629601781094557,0.0008828110371129373
0.028056112224448898,0.1753701695422144,0.0008810590190899695
0.03006012024048096,0.18775235688857972,0.0008793104981089334
0.03206412825651302,0.20010477701304455,0.0008775654671897055
0.03406813627254509,0.2124254714995499,0.0008758239193660944
0.036072144288577156,0.22471248696198212,0.0008740858476858137
0.03807615230460922,0.2369638753538728,0.0008723512452104537
0.04008016032064128,0.24917769427725217,0.0008706201050154535
0.04208416833667335,0.26135200729060665,0.000868892420190074
0.04408817635270541,0.2734848842158924,0.0008671681838373701
0.04609218436873747,0.2855744014445554,0.0008654473890741626
0.04809619238476954,0.2976186422425107,0.0008637300290310115
0.050100200400801605,0.3096156970540306,0.0008620160968521884
0.052104208416833664,0.32156366380449597,0.0008603055856956488
0.05410821643286573,0.33346064820196075,0.0008585984887330045
0.056112224448897796,0.34530476403748256,0.0008568947991494977
0.05811623246492986,0.3570941334841721,0.0008551945101439725
0.06012024048096192,0.3688268873949135,0.000853497614928848
0.06212424849699399,0.3805011655987083,0.0008518041067300915
0.06412825651302605,0.39211511719559666,0.0008501139787871916
0.06613226452905811,0.40366690085010865,0.0008484272243531304
0.06813627254509018,0.41515468508319875,0.0008467438366943574
0.07014028056112225,0.42657664856261784,0.0008450638090907626
0.07214428857715431,0.4379309803916772,0.0008433871348356489
0.07414829659318638,0.44921588039635657,0.0008417138072357059
0.07615230460921844,0.46042955941071356,0.0008400438196109833
0.0781563126252505,0.4715702395605467,0.000838377165294864
0.08016032064128256,0.48263615454526954,0.0008367138376340374
0.08216432865731463,0.4936255499179479,0.0008350538299884732
0.0841683366733467,0.5045366833634598,0.0008333971357313944
0.08617234468937876,0.5153678249747305,0.000831743748249251
0.08817635270541083,0.5261172575270014,0.0008300936609416942
0.09018036072144289,0.536783276750087,0.000828446867221549
0.09218436873747494,0.5473641915985787,0.0008268033605147887
0.09418837675350701,0.557858324519953,0.0008251631342605084
0.09619238476953908,0.5682640117205373,0.000823526181910899
0.09819639278557114,0.5785796034292979,0.0008218924969312205
0.10020040080160321,0.5888034641594024,0.0008202620727997766
0.10220440881763528,0.5989339729675187,0.0008186349030078882
0.10420841683366733,0.6089695237108067,0.0008170109810598676
0.1062124248496994,0.6189085253015657,0.0008234949166351816
0.10821643286573146,0.6287494019594928,0.0008227008488725112
0.11022044088176353,0.6384905934615152,0.0008300556085355516
0.11222444889779559,0.6481305553891561,0.0008402245990729553
0.11422845691382766,0.6576677593733951,0.000854815999461052
0.11623246492985972,0.6671006933369831,0.0008760356947871008
0.11823647294589178,0.6764278617341748,0.0009039553801936369
0.12024048096192384,0.6856477857878411,0.0009475164185139675
0.12224448897795591,0.6947590037239207,0.0010117480754218194
0.12424849699398798,0.703760071003178,0.0011021880590135833
0.12625250501002003,0.7126495605502279,0.0012321534501023685
0.1282565130260521,0.721426062979791,0.0014132876242715661
0.13026052104208416,0.7300881868201455,0.0016559715944733705
0.13226452905811623,0.738634558733738,0.0020100692124847327
0.1342685370741483,0.7470638237349191,0.002470280292550679
0.13627254509018036,0.7553746454047702,0.0031119405603521793
0.13827655310621242,0.7635657061029862,0.00398441967457084
0.1402805611222445,0.7716357071767809,0.005166406208466382
0.14228456913827656,0.779583369166782,0.006760554811384134
0.14428857715430862,0.7874074320098828,0.008899816499439099
0.1462925851703407,0.7951066552390202,0.011915772203265618
0.14829659318637275,0.8026798181798435,0.015772132103092355
0.15030060120240482,0.8101257201442468,0.020859070752938136
0.1523046092184369,0.8174431806207324,0.02752671184406565
0.15430861723446893,0.8246310394615751,0.03620769655957863
0.156312625250501,0.831688157066758,0.0474293616051554
0.15831663326653306,0.8386134145646502,0.061824161791992495
0.16032064128256512,0.8454057139893991,0.08013599638413951
0.1623246492985972,0.8520639784550065,0.1032190971514316
0.16432865731462926,0.858587152326065,0.13202505873426693
0.16633266533066132,0.8649742013851225,0.16757274428913171
0.1683366733466934,0.8712241129966533,0.21089602587793663
0.17034068136272545,0.8773358962676062,0.26296728461524504
0.17234468937875752,0.8833085822045057,0.32459733080324515
0.1743486973947896,0.8891412238670814,0.396301338897371
0.17635270541082165,0.8948328965184003,0.4781128954622537
0.17835671342685372,0.9003826977714798,0.5693834500465875
0.18036072144288579,0.905789747732357,0.6686815454282503
0.18236472945891782,0.9110531891395905,0.7738800507082496
0.1843687374749499,0.9161721875001766,0.8824037593314173
0.18637274549098196,0.9211459312218527,0.9915315696347404
0.18837675350701402,0.925973631741772,1.0986573515512366
0.1903807615230461,0.9306545236515261,1.2014657736142667
0.19238476953907815,0.935187864818497,1.2980232284362927
0.19438877755511022,0.9395729365035185,1.3868042290004154
0.1963927855711423,0.9438090434748282,1.4666766510325089
0.19839679358717435,0.9478955141182945,1.536864658937176
0.20040080160320642,0.9518317005438962,1.5969021259890588
0.20240480961923848,0.9556169786884434,1.6465843170903312
0.20440881763527055,0.9592507484145192,1.6859220731754194
0.20641282565130262,0.9627324336056285,1.7151005053050115
0.20841683366733466,0.9660614822575389,1.7344428971923198
0.21042084168336672,0.9692373665657978,1.7443797993027543
0.2124248496993988,0.9722595830094136,1.7454229412413518
0.21442885771543085,0.9751276524306862,1.7381434394382365
0.21643286573146292,0.9778411201111752,1.7231537405049924
0.218436873747495,0.9803995558437935,1.7010927617721872
0.22044088176352705,0.9828025540010144,1.6726137378616264
0.22244488977955912,0.9850497335991816,1.6383743383247584
0.22444889779559118,0.9871407383589128,1.5990286772701787
0.22645290581162325,0.9890752367615859,1.5552208870955253
0.22845691382765532,0.9908529221018993,1.5075799731262778
0.23046092184368738,0.992473512536499,1.4567157037675207
0.23246492985971945,0.9939367511286633,1.4032153220652301
0.23446893787575152,0.9952424058890388,1.3476408901550838
0.23647294589178355,0.9963902698124213,1.290527099023394
0.23847695390781562,0.9973801609105755,1.2323793936528873
0.24048096192384769,0.998211922241088,1.1736722796205397
0.24248496993987975,0.9988854219322504,1.1148476936052607
0.24448897795591182,0.9994005532039664,1.0563133396086108
0.24649298597194388,0.9997572343846811,0.9984409180977399
0.24849699398797595,0.9999554089243304,0.9415642103232464
0.250501002004008,0.9999950454033061,0.8859770284257649
0.25250501002004005,0.9998761375374373,0.8319311066441544
0.2545090180360721,0.9995987041789873,0.7796340909639352
0.2565130260521042,0.999162789313664,0.7292478808375555
0.25851703406813625,0.9985684620536466,0.6808876775335746
0.2605210420841683,0.9978158166266278,0.6346221806085599
0.2625250501002004,0.9969049723608752,0.5904754182459612
0.26452905811623245,0.9958360736663117,0.5484306620620089
0.2665330661322645,0.9946092900116199,0.5084367248995318
0.2685370741482966,0.9932248158973744,0.47041664614475265
0.27054108216432865,0.9916828708252043,0.4342783392084666
0.2725450901803607,0.989983699262992,0.399926265584823
0.2745490981963928,0.9881275706061142,0.3672727245159152
0.27655310621242485,0.986114779134731,0.33624707158786926
0.2785571142284569,0.9839456439671286,0.3068012774711949
0.280561122244489,0.9816205090091248,0.27891081791423983
0.28256513026052105,0.9791397428995448,0.25257089794075055
0.2845691382765531,0.9765037389517748,0.22778918479193194
0.2865731462925852,0.9737129150914043,0.20457710392858158
0.28857715430861725,0.9707677137899662,0.1829419131981099
0.2905811623246493,0.9676686019947848,0.1628811052906528
0.2925851703406814,0.9644160710549436,0.14437956505349062
0.29458917835671344,0.9610106366433846,0.12740895488349008
0.2965931863727455,0.9574528386751505,0.11192843869707905
0.2985971943887776,0.953743241221784,0.09788601883403687
0.30060120240480964,0.9498824324218971,0.08522009520630469
0.3026052104208417,0.9458710243879241,0.07386109452353937
0.3046092184368738,0.9417096531090748,0.06373311659907668
0.3066132264529058,0.9373989783505013,0.054755568761844536
0.30861723446893785,0.932939683548695,0.046844760689803866
0.3106212424849699,0.9283324757031317,0.039915430182381695
0.312625250501002,0.9235780852641798,0.03388217009538384
0.31462925851703405,0.9186772660172915,0.028660728622121875
0.3166332665330661,0.9136307949634929,0.024169159185480522
0.3186372745490982,0.9084394721961955,0.020328801948328184
0.32064128256513025,0.9031041207743439,0.017065085747876414
0.3226452905811623,0.8976255865919252,0.014308146473757413
0.3246492985971944,0.8920047382438554,0.011993264948270004
0.32665330661322645,0.8862424668882685,0.010061133744757601
0.3286573146292585,0.8803396861052282,0.008457967764301754
0.3306613226452906,0.874297331751883,0.007135477668456118
0.33266533066132264,0.8681163618140915,0.006050728709762165
0.3346693386773547,0.8617977562545388,0.005165911521647321
0.3366733466933868,0.8553425168573667,0.0044181056054714216
0.33867735470941884,0.8487516670693469,0.0038606838062762577
0.3406813627254509,0.8420262518376188,0.0034072070501214072
0.342685370741483,0.8351673374440167,0.0030373730591868944
0.34468937875751504,0.8281760113360176,0.002740287193874493
0.3466933867735471,0.8210533819543303,0.0024995151837016363
0.3486973947895792,0.8138005785571594,0.0023202028509019604
0.35070140280561124,0.8064187510411646,0.002175555600899777
0.3527054108216433,0.7989090697591517,0.0020614360507012815
0.35470941883767537,0.791272725334519,0.0019735414335837103
0.35671342685370744,0.7835109284724886,0.0019057267190662416
0.3587174348697395,0.7756249097681559,0.001852472599615234
0.36072144288577157,0.7676159195113847,0.0018126784772326478
0.3627254509018036,0.7594852274885796,0.001782804661823946
0.36472945891783565,0.7512341227813666,0.0017607098360436161
0.3667334669338677,0.7428639135622178,0.0017411446036829817
0.3687374749498998,0.734375926887045,0.0017251948867920046
0.37074148296593185,0.7257715084848019,0.0017126140293773698
0.3727454909819639,0.7170520225441263,0.001701153898816787
0.374749498997996,0.7082188514970533,0.001695045921250704
0.37675350701402804,0.6992733957998378,0.0016853460028149899
0.3787575150300601,0.6902170737109201,0.0016819921186069025
0.3807615230460922,0.6810513210660664,0.0016786449287784142
0.38276553106212424,0.671777591050724,0.0016753044199674895
0.3847695390781563,0.6623973539696282,0.0016719705788387643
0.3867735470941884,0.6529120970136896,0.0016686433920834922
0.38877755511022044,0.6433233240242083,0.0016653228464194902
0.3907815631262525,0.633632555254449,0.0016620089285910875
0.3927855711422846,0.6238413271286091,0.0016587016253690713
0.39478957915831664,0.613951191998228,0.0016554009235506346
0.3967935871743487,0.6039637178960703,0.0016521068099593235
0.39879759519038077,0.5938804882875189,0.0016488192714449836
0.40080160320641284,0.5837031018195269,0.0016455382948837095
0.4028056112224449,0.5734331720671584,0.0016422638671777902
0.40480961923847697,0.5630723272777653,0.0016389959752556584
0.40681362725450904,0.5526222101128354,0.001635734606071838
0.4088176352705411,0.5420844773875566,0.0016324797466068905
0.41082164328657317,0.5314607998081383,0.0016292313838673657
0.41282565130260523,0.5207528617069271,0.001625989504885748
0.4148296593186373,0.5099623607753648,0.0016227540967204048
0.4168336673346693,0.49909100779482957,0.0016195251464555351
0.4188376753507014,0.48814052636539546,0.0016163026412011183
0.42084168336673344,0.47711265263256947,0.0016130865680928622
0.4228456913827655,0.4660091350120299,0.0016098769142921516
0.4248496993987976,0.45483173391242554,0.001606673666985998
0.42685370741482964,0.4435822214562705,0.0016034768133869866
0.4288577154308617,0.4322623811989846,0.0016002863407332275
0.4308617234468938,0.4208740078461167,0.0015971022362883027
0.43286573146292584,0.40941890696880456,0.0015939244873412171
0.4348697394789579,0.3978988947175108,0.001590753081206346
0.43687374749499,0.38631579753407935,0.0015875880052233862
0.43887775551102204,0.37467145186216283,0.0015844292467573032
0.4408817635270541,0.36296770385606475,0.0015812767931982837
0.44288577154308617,0.3512064090880382,0.0015781306319616827
0.44488977955911824,0.33938943225409496,0.0015749907504879746
0.4468937875751503,0.3275186468783687,0.0015718571362427027
0.44889779559118237,0.315595935016074,0.001568729776716429
0.45090180360721444,0.30362318695511703,0.0015656086594246846
0.4529058116232465,0.2916023009164008,0.0015624937719079194
0.45490981963927857,0.2795351827528692,0.0015593851017314533
0.45691382765531063,0.26742374564734417,0.0015562826364854253
0.4589178356713427,0.25526990980920145,0.001553186363784745
0.46092184368737477,0.24307560216992805,0.0015500962712690425
0.46292585170340683,0.2308427560776185,0.0015470123466026194
0.4649298597194389,0.21857331099045088,0.001543934577474399
0.46693386773547096,0.20626921216919694,0.0015408629515978785
0.46893787575150303,0.193932410368808,0.001537797456711078
0.4709418837675351,0.18156486152913345,0.001534738080576494
0.4729458917835671,0.16916852646481773,0.0015316848109810475
0.4749498997995992,0.15674537055441798,0.0015286376357360378
0.47695390781563124,0.144297363428809,0.0015255965426770935
0.4789579158316633,0.13182647865890293,0.0015225615196641225
0.48096192384769537,0.11933469344275102,0.0015195325545812645
0.48296593186372744,0.10682398829206982,0.0015165096353368427
0.4849699398797595,0.09429634671823804,0.001513492749863316
0.48697394789579157,0.08175375491782225,0.0015104818861172288
0.48897795591182364,0.0691982014576742,0.0015074770320791656
0.4909819639278557,0.05663167695965502,0.0015044781757537014
0.49298597194388777,0.044056173785029115,0.0015014853051693536
0.49498997995991983,0.03147368571858634,0.0014984984083785359
0.4969939879759519,0.01888620765253848,0.0014955174734575083
0.49899799599198397,0.006295735270236124,0.0014925424885063312
0.501002004008016,-0.006295735270235435,0.0014895734416488179
0.503006012024048,-0.01888620765253779,0.0014866103210324857
0.5050100200400801,-0.031473685718586095,0.00148365311482851
0.5070140280561122,-0.04405617378502842,0.0014807018112316765
0.5090180360721442,-0.056631676959654334,0.0014777563984603348
0.5110220440881763,-0.06919820145767352,0.00147481686475635
0.5130260521042084,-0.08175375491782157,0.0014718831983850569
0.5150300601202404,-0.09429634671823735,0.0014689553876352124
0.5170340681362725,-0.10682398829206913,0.0014660334208189496
0.5190380761523046,-0.11933469344275079,0.001463117286271731
0.5210420841683366,-0.13182647865890226,0.0014602069723523006
0.5230460921843687,-0.14429736342880833,0.0014573024674426388
0.5250501002004008,-0.15674537055441776,0.0014544037599479162
0.5270541082164328,-0.16916852646481703,0.0014515108382964462
0.5290581162324649,-0.1815648615291332,0.00144862369093964
0.531062124248497,-0.19393241036880776,0.0014457423063519586
0.533066132264529,-0.2062692121691967,0.0014428666730308696
0.5350701402805611,-0.21857331099045063,0.0014399967794967992
0.5370741482965932,-0.23084275607761828,0.0014371326142930863
0.5390781563126252,-0.24307560216992782,0.0014342741659859378
0.5410821643286573,-0.25526990980920117,0.001431421423164383
0.5430861723446894,-0.2674237456473439,0.001428574374440227
0.5450901803607214,-0.279535182752869,0.0014257330084480062
0.5470941883767535,-0.2916023009164006,0.0014228973138449422
0.5490981963927856,-0.3036231869551168,0.0014200672793108972
0.5511022044088176,-0.31559593501607375,0.0014172428935483282
0.5531062124248497,-0.32751864687836846,0.0014144241452822425
0.5551102204408818,-0.33938943225409474,0.0014116110232601517
0.5571142284569138,-0.3512064090880379,0.001408803516252029
0.5591182364729459,-0.3629677038560645,0.0014060016130502608
0.561122244488978,-0.3746714518621626,0.0014032053024696054
0.56312625250501,-0.38631579753407913,0.0014004145733471465
0.5651302605210421,-0.39789889471751055,0.001397629414542249
0.5671342685370742,-0.40941890696880434,0.0013948498149365144
0.5691382765531062,-0.4208740078461165,0.0013920757634337377
0.5711422845691383,-0.43226238119898436,0.0013893072489598603
0.5731462925851704,-0.4435822214562703,0.0013865442604629288
0.5751503006012024,-0.4548317339124253,0.0013837867869130492
0.5771543086172345,-0.4660091350120297,0.0013810348173023432
0.5791583166332666,-0.47711265263256925,0.0013782883406449043
0.5811623246492986,-0.48814052636539523,0.0013755473459767544
0.5831663326653307,-0.49909100779482934,0.0013728118223557985
0.5851703406813628,-0.5099623607753649,0.0013700817588617835
0.5871743486973948,-0.5207528617069269,0.001367357144596252
0.5891783567134269,-0.5314607998081385,0.0013646379686825009
0.591182364729459,-0.5420844773875567,0.0013619242202655365
0.593186372745491,-0.5526222101128352,0.0013592158885120322
0.5951903807615231,-0.5630723272777655,0.0013565129626102843
0.5971943887775552,-0.5734331720671585,0.00135381543177017
0.5991983967935872,-0.5837031018195268,0.0013511232852231028
0.6012024048096193,-0.593880488287519,0.0013484365122219911
0.6032064128256514,-0.6039637178960704,0.0013457551020411944
0.6052104208416834,-0.6139511919982282,0.0013430790439764812
0.6072144288577155,-0.6238413271286092,0.001340408327344984
0.6092184368737475,-0.6336325552544491,0.0013377429414851603
0.6112224448897795,-0.6433233240242081,0.0013350828757567473
0.6132264529058116,-0.652912097013689,0.0013324281195407203
0.6152304609218436,-0.6623973539696277,0.0013297786622392502
0.6172344689378757,-0.6717775910507239,0.001327134493275661
0.6192384769539078,-0.6810513210660658,0.0013244956020943886
0.6212424849699398,-0.6902170737109197,0.0013218619781609376
0.6232464929859719,-0.6992733957998376,0.001319233610961839
0.625250501002004,-0.7082188514970529,0.0013166104900046093
0.627254509018036,-0.7170520225441258,0.001313992604817708
0.6292585170340681,-0.7257715084848013,0.0013113799449504956
0.6312625250501002,-0.7343759268870445,0.0013087724999731926
0.6332665330661322,-0.7428639135622174,0.001306170259476837
0.6352705410821643,-0.7512341227813661,0.0013035732130732439
0.6372745490981964,-0.7594852274885789,0.0013009813503949618
0.6392785571142284,-0.7676159195113845,0.0012983946610952344
0.6412825651302605,-0.775624909768156,0.0012958131348479568
0.6432865731462926,-0.7835109284724883,0.001293236761347635
0.6452905811623246,-0.7912727253345188,0.0012906655303093453
0.6472945891783567,-0.7989090697591518,0.0012880994314686922
0.6492985971943888,-0.8064187510411641,0.0012855384545817684
0.6513026052104208,-0.8138005785571593,0.0012829825894251133
0.6533066132264529,-0.8210533819543304,0.001280431825795673
0.655310621242485,-0.8281760113360173,0.0012778861535107584
0.657314629258517,-0.8351673374440166,0.001275345562408005
0.6593186372745491,-0.8420262518376189,0.0012728100423453328
0.6613226452905812,-0.8487516670693468,0.0012702795832009058
0.6633266533066132,-0.8553425168573666,0.0012677541748730902
0.6653306613226453,-0.8617977562545388,0.0012652338072804167
0.6673346693386774,-0.8681163618140914,0.0012627184703615367
0.6693386773547094,-0.8742973317518828,0.001260208154075186
0.6713426853707415,-0.8803396861052282,0.0012577028484001419
0.6733466933867736,-0.8862424668882684,0.0012552025433351843
0.6753507014028056,-0.8920047382438553,0.0012527072288990556
0.6773547094188377,-0.8976255865919253,0.0012502168951304207
0.6793587174348698,-0.9031041207743438,0.001247731532087828
0.6813627254509018,-0.9084394721961954,0.0012452511298496683
0.6833667334669339,-0.9136307949634926,0.001242775678514137
0.685370741482966,-0.9186772660172913,0.0012403051681991926
0.687374749498998,-0.9235780852641798,0.0012378395890425187
0.6893787575150301,-0.9283324757031315,0.001235378931201484
0.6913827655310621,-0.9329396835486949,0.0012329231848531037
0.6933867735470942,-0.9373989783505013,0.0012304723401939989
0.6953907815631263,-0.9417096531090747,0.0012280263874403588
0.6973947895791583,-0.9458710243879241,0.0012255853168279011
0.6993987975951904,-0.9498824324218972,0.0012231491186118332
0.7014028056112225,-0.953743241221784,0.0012207177830668133
0.7034068136272545,-0.9574528386751505,0.0012182913004869108
0.7054108216432866,-0.9610106366433847,0.001215869661185569
0.7074148296593187,-0.9644160710549435,0.0012134528554955653
0.7094188376753507,-0.9676686019947848,0.0012110408737689726
0.7114228456913828,-0.9707677137899663,0.0012086337063771221
0.7134268537074149,-0.9737129150914042,0.0012062313437105631
0.7154308617234469,-0.9765037389517748,0.0012038337761790252
0.717434869739479,-0.9791397428995449,0.0012014409942113812
0.7194388777555111,-0.9816205090091248,0.0011990529882556073
0.7214428857715431,-0.9839456439671286,0.0011966697487787454
0.7234468937875751,-0.986114779134731,0.001194291266266866
0.7254509018036072,-0.9881275706061141,0.0011919175312250293
0.7274549098196392,-0.9899836992629919,0.0011895485341772468
0.7294589178356713,-0.9916828708252043,0.0011871842656664452
0.7314629258517034,-0.9932248158973743,0.0011848247162544263
0.7334669338677354,-0.9946092900116198,0.0011824698765218317
0.7354709418837675,-0.9958360736663115,0.0011801197370681041
0.7374749498997996,-0.9969049723608752,0.0011777742885114488
0.7394789579158316,-0.9978158166266278,0.0011754335214887981
0.7414829659318637,-0.9985684620536465,0.001173097426655773
0.7434869739478958,-0.999162789313664,0.0011707659946866454
0.7454909819639278,-0.9995987041789873,0.001168439216274302
0.7474949899799599,-0.9998761375374373,0.0011661170821302064
0.749498997995992,-0.9999950454033061,0.0011637995829843627
0.751503006012024,-0.9999554089243304,0.0011614867095852766
0.7535070140280561,-0.9997572343846811,0.001159178452699921
0.7555110220440882,-0.9994005532039664,0.0011568748031136982
0.7575150300601202,-0.9988854219322505,0.001154575751630402
0.7595190380761523,-0.998211922241088,0.001152281289072182
0.7615230460921844,-0.9973801609105755,0.001149991406279508
0.7635270541082164,-0.9963902698124213,0.0011477060941111309
0.7655310621242485,-0.9952424058890388,0.0011454253434440484
0.7675350701402806,-0.9939367511286633,0.0011431491451734674
0.7695390781563126,-0.9924735125364991,0.0011408774902127684
0.7715430861723447,-0.9908529221018992,0.0011386103694934686
0.7735470941883767,-0.9890752367615859,0.0011363477739651862
0.7755511022044088,-0.9871407383589128,0.0011340896945956037
0.7775551102204409,-0.9850497335991816,0.0011318361223704321
0.779559118236473,-0.9828025540010145,0.0011295870482933758
0.781563126252505,-0.9803995558437936,0.001127342463386095
0.7835671342685371,-0.9778411201111752,0.001125102358688171
0.7855711422845691,-0.9751276524306863,0.0011228667252570705
0.7875751503006012,-0.9722595830094136,0.0011206355541681092
0.7895791583166333,-0.9692373665657978,0.0011184088365144165
0.7915831663326653,-0.966061482257539,0.0011161865634069
0.7935871743486974,-0.9627324336056285,0.001113968725974211
0.7955911823647295,-0.9592507484145191,0.001111755315362706
0.7975951903807615,-0.9556169786884434,0.0011095463227364156
0.7995991983967936,-0.9518317005438962,0.0011073417392770057
0.8016032064128257,-0.9478955141182946,0.0011051415561837438
0.8036072144288577,-0.9438090434748283,0.0011029457646734642
0.8056112224448898,-0.9395729365035184,0.0011007543559805326
0.8076152304609219,-0.9351878648184972,0.0010985673213568105
0.8096192384769539,-0.9306545236515262,0.0010963846520716208
0.811623246492986,-0.9259736317417719,0.0010942063394117133
0.8136272545090181,-0.921145931221853,0.0010920323746812287
0.8156312625250501,-0.9161721875001767,0.0010898627492016656
0.8176352705410822,-0.9110531891395905,0.0010876974543118445
0.8196392785571143,-0.9057897477323571,0.0010855364813678737
0.8216432865731463,-0.9003826977714798,0.0010833798217431152
0.8236472945891784,-0.8948328965184001,0.001081227466828149
0.8256513026052105,-0.8891412238670815,0.0010790794080307406
0.8276553106212425,-0.8833085822045057,0.0010769356367758046
0.8296593186372746,-0.877335896267606,0.0010747961445053721
0.8316633266533067,-0.8712241129966534,0.0010726609226785564
0.8336673346693386,-0.8649742013851228,0.0010705299627715176
0.8356713426853707,-0.8585871523260651,0.0010684032562774302
0.8376753507014028,-0.8520639784550066,0.0010662807947064477
0.8396793587174348,-0.8454057139893995,0.0010641625695856699
0.8416833667334669,-0.8386134145646505,0.0010620485724591087
0.843687374749499,-0.8316881570667581,0.0010599387948876536
0.845691382765531,-0.8246310394615755,0.0010578332284490392
0.8476953907815631,-0.8174431806207325,0.001055731864737811
0.8496993987975952,-0.8101257201442472,0.001053634695365291
0.8517034068136272,-0.8026798181798438,0.0010515417119595465
0.8537074148296593,-0.7951066552390204,0.0010494529061653539
0.8557114228456913,-0.7874074320098834,0.0010473682696441674
0.8577154308617234,-0.7795833691667823,0.001045287794074085
0.8597194388777555,-0.771635707176781,0.0010432114711498147
0.8617234468937875,-0.7635657061029867,0.0010411392925826432
0.8637274549098196,-0.7553746454047705,0.0010390712501004
0.8657314629258517,-0.7470638237349192,0.001037007335447427
0.8677354709418837,-0.7386345587337385,0.001034947540384544
0.8697394789579158,-0.7300881868201459,0.0010328918566890161
0.8717434869739479,-0.7214260629797911,0.0010308402761545219
0.87374749498998,-0.7126495605502283,0.0010287927905911186
0.875751503006012,-0.7037600710031783,0.001026749391825212
0.8777555110220441,-0.6947590037239207,0.0010247100716995212
0.8797595190380761,-0.6856477857878416,0.0010226748220730478
0.8817635270541082,-0.676427861734175,0.001020643634821043
0.8837675350701403,-0.667100693336983,0.0010186165018349757
0.8857715430861723,-0.6576677593733955,0.0010165934150224978
0.8877755511022044,-0.6481305553891562,0.0010145743663074148
0.8897795591182365,-0.638490593461515,0.0010125593476296526
0.8917835671342685,-0.6287494019594931,0.0010105483509452243
0.8937875751503006,-0.6189085253015659,0.0010085413682261993
0.8957915831663327,-0.6089695237108066,0.0010065383914606703
0.8977955911823647,-0.5989339729675189,0.0010045394126527224
0.8997995991983968,-0.5888034641594025,0.0010025444238224007
0.9018036072144289,-0.5785796034292977,0.001000553417005678
0.9038076152304609,-0.5682640117205376,0.000998566384254423
0.905811623246493,-0.5578583245199531,0.0009965833176363698
0.9078156312625251,-0.5473641915985786,0.0009946042092350846
0.9098196392785571,-0.5367832767500872,0.0009926290511499357
0.9118236472945892,-0.5261172575270014,0.00099065783549606
0.9138276553106213,-0.5153678249747303,0.0009886905544043338
0.9158316633266533,-0.50453668336346,0.0009867272000213393
0.9178356713426854,-0.4936255499179478,0.0009847677645093349
0.9198396793587175,-0.48263615454527,0.0009828122400462225
0.9218436873747495,-0.4715702395605469,0.0009808606188255176
0.9238476953907816,-0.46042955941071334,0.0009789128930563174
0.9258517034068137,-0.4492158803963569,0.0009769690549632697
0.9278557114228457,-0.43793098039167727,0.0009750290967865417
0.9298597194388778,-0.4265766485626177,0.0009730930107817894
0.9318637274549099,-0.415154685083199,0.0009711607892201269
0.9338677354709419,-0.40366690085010876,0.0009692324243880951
0.935871743486974,-0.39211511719559644,0.0009673079085876305
0.9378757515030061,-0.38050116559870856,0.0009653872341360359
0.9398797595190381,-0.3688268873949134,0.0009634703933659481
0.9418837675350702,-0.3570941334841718,0.0009615573786253084
0.9438877755511023,-0.3453047640374828,0.0009596481822773314
0.9458917835671342,-0.33346064820196153,0.000957742796700475
0.9478957915831663,-0.32156366380449647,0.0009558412142884097
0.9498997995991983,-0.3096156970540308,0.0009539434274499884
0.9519038076152304,-0.2976186422425114,0.0009520494286092157
0.9539078156312625,-0.28557440144455587,0.000950159210205218
0.9559118236472945,-0.27348488421589245,0.0009482727646922136
0.9579158316633266,-0.2613520072906073,0.0009463900845394819
0.9599198396793587,-0.2491776942772525,0.0009445111622313339
0.9619238476953907,-0.23696387535387284,0.0009426359902670819
0.9639278557114228,-0.2247124869619827,0.0009407645611610094
0.9659318637274549,-0.21242547149955018,0.000938896867442342
0.9679358717434869,-0.2001047770130454,0.0009370329016552162
0.969939879759519,-0.18775235688858025,0.0009351726563586513
0.9719438877755511,-0.17537016954221463,0.0009333161241265184
0.9739478957915831,-0.16296017810945654,0.0009314632975475115
0.9759519038076152,-0.1505243501340138,0.000929614169225117
0.9779559118236473,-0.138064657255855,0.0009277687317775857
0.9799599198396793,-0.12558307489861273,0.0009259269778379018
0.9819639278557114,-0.11308158195638733,0.0009240889000537541
0.9839679358717435,-0.10056216048000802,0.000922254491087507
0.9859719438877755,-0.08802679536278585,0.0009204237436161708
0.9879759519038076,-0.07547747402581581,0.0009185966503313725
0.9899799599198397,-0.06291618610288623,0.0009167732039393264
0.9919839679358717,-0.05034492312502936,0.0009149533971608059
0.9939879759519038,-0.03776567820477121,0.0009131372227311132
0.9959919839679359,-0.025180445720138514,0.0009113246734000511
0.9979959919839679,-0.012591220998457194,0.0009095157419318939
1,-24492935982947064e-32,0.0009077104211053584

